The 2D+ Dynamic Articulatory Model DYNARTmo: Tongue-Palate Contact Area Estimation

This paper describes an extension of the two-dimensional dynamic articulatory model DYNARTmo by integrating an internal three-dimensional representation of the palatal dome to estimate tongue-palate contact areas from midsagittal tongue contours. Two alternative dome geometries - a half-ellipse and a cosine based profile - are implemented to model lateral curvature in the coronal plane. Using these geometries, lateral contact points are analytically computed for each anterior-posterior position, enabling the generation of electropalatography-like visualizations within the 2D+ framework. The enhanced model supports three synchronized views (sagittal, glottal, and palatal) for static and dynamic (animated) articulation displays, suitable for speech science education and speech therapy. Future work includes adding a facial (lip) view and implementing articulatory-to-acoustic synthesis to quantitatively evaluate model realism.

==> py_code_3D_module/README.txt <==
============================================================
DYNARTmo – 3D Module for Tongue–Palate Contact Pattern Calculation
============================================================

Author: Bernd J. Kröger
Version: 1.0
Date: 2025-08-10

Description
-----------
This Python module calculates tongue–palate contact patterns 
based on the internal 3D palatal dome models used in DYNARTmo. 
It can reproduce the results shown in Figures 4 and 5 of the 
associated publication.

Folder Structure
----------------
/py_code_3D_module/
    main.py
    config_palate_shape.py
    lib/
        input_data.py
        ... (other supporting Python scripts)

Requirements
------------
- Python 3.8 or higher
- Standard Python libraries (numpy, matplotlib, etc.)
  Install missing libraries with:
      pip install numpy matplotlib

Running the Program
-------------------
1. Open a terminal or command prompt.
2. Navigate to the folder /py_code_3D_module/.
3. Run:
       python main.py

Configuration Options
---------------------
- In `lib/input_data.py`:
    * Select the tongue contour to be used:
      - /i:/ vowel contour
      - /t/ consonant contour

- In `config_palate_shape.py`:
    * Select the palatal dome model:
      - Cosine model
      - Half-elliptical model

Output
------
The program generates the tongue–palate contact patterns and 
saves or displays them directly. The generated images correspond 
to Figures 4 and 5 in the publication.

License
-------
This code is provided for academic and research purposes. 
Please cite the associated publication if used.

============================================================

